Distinct polytropic behavior of plasma during ICME-HSS Interaction

Interplanetary Coronal Mass Ejections (ICMEs) and High Speed Streams (HSSs) are noteworthy drivers of disturbance of interplanetary space. Interaction between them can cause several phenomena, such as; generation of waves, enhanced geo-effectiveness, particle acceleration, etc. However, how does thermodynamic properties vary during the ICME-HSS interaction remain an open problem. In this study, we investigated the polytropic behavior of plasma during an ICME-HSS interaction observed by STEREO and Wind spacecraft. We find that the ICME observed by the STEREO-A has polytropic index $\alpha = 1.0$, i.e., exhibiting isothermal process. Moreover, Wind spacecraft observed the HSS region, non-interacting ICME, and ICME-HSS interaction region. During each regions we found $\alpha$=1.8, $\alpha$=0.7, and $\alpha$=2.5, respectively. It implies that the HSS region exhibits a nearly adiabatic behaviour, ICME region is closely isothermal, and the ICME-HSS interaction region exhibits super-adiabatic behaviour. The insufficient expansion of the ICME due to the interaction with HSS triggers the system for heating and cooling mechanisms which dependent on the degrees of freedom of plasma components.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

